Self-Confirming Superposition Traps in Reinforcement Learning

Reinforcement learning (RL) trains representations on data selected by the agent's policy, which then uses the resulting returns to guide its next choices. We show that this loop can sustain a lower-return policy even when representation fitting is globally optimal on those data. In a self-confirming superposition trap, every optimal code assigns overlapping directions to features that rarely occur together under the current policy. An alternative action brings them together, causing interference that lowers its return and reinforces avoidance, although refitting to that action would yield more return at the same capacity. We characterize the dimensions admitting a trap in a tied two-step model and show separately that equal feature frequencies, continued visitation, and independent controller learning need not prevent it. Because fitting weights errors by visitation, an avoided action can lose its return advantage at little cost to the objective. In a finite-action model, we bound this distortion and derive a replay condition: sufficient training weight on the best separately adapted action preserves its ranking despite residual error. Neural PPO experiments show how the feedback develops during learning: agents initialized toward different actions develop different interference patterns, opposite mean return rankings, and different final policies at the same capacity. We therefore test whether retaining access to neglected states can improve control. Keeping these states in training reduces measured interference and improves sequential return, with gains even when the encoder is frozen. Related interventions on state access, replay weights, and feature overlap improve control on MiniGrid and DMControl. For agents that learn through a world model, protected fitting improves DreamerV3--Crafter's cumulative training scores at unchanged capacity.

==> experiments/sampled_phase/outputs/figure_summary.csv <==
p,theory_g12,theory_g13,theory_g23,theory_D,g12_low,g12_median,g12_high,g12_errminus,g12_errplus,g13_low,g13_median,g13_high,g13_errminus,g13_errplus,g23_low,g23_median,g23_high,g23_errminus,g23_errplus,D_low,D_median,D_high,D_errminus,D_errplus
0.0000000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000
0.0500000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000
0.1000000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000
0.1500000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000
0.2000000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000
0.2500000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000
0.3000000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000
0.3500000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000
0.3819660113,1.0000000000,0.0000000000,0.0000000000,1.0000000000,0.8814291371,0.9901606182,1.0000000000,0.1087314811,0.0098393818,0.0000000000,0.0013135397,0.0183159788,0.0013135397,0.0170024391,0.0000000000,0.0039788598,0.0471303549,0.0039788598,0.0431514951,0.8360336021,0.9861817584,1.0000000000,0.1501481563,0.0138182416
0.4000000000,0.8708333333,0.0183333333,0.0527777778,0.8180555556,0.7367899507,0.8853353563,1.0000000000,0.1485454056,0.1146646437,0.0000000000,0.0174037612,0.0354299534,0.0174037612,0.0180261921,0.0000000000,0.0459599595,0.1155273310,0.0459599595,0.0695673715,0.6195295284,0.8396103757,1.0000000000,0.2200808473,0.1603896243
0.4500000000,0.5869668911,0.0517739899,0.2038452709,0.3831216202,0.4776791168,0.5892238249,0.6861155488,0.1115447081,0.0968917239,0.0423071892,0.0506929703,0.0639516348,0.0083857811,0.0132586645,0.1438901351,0.2048053473,0.2740330435,0.0609152122,0.0692276962,0.2042693655,0.3852360347,0.5432031404,0.1809666691,0.1579671057
0.5000000000,0.3750000000,0.0625000000,0.3750000000,0.0000000000,0.2962832462,0.3759676988,0.4323290265,0.0796844526,0.0563613277,0.0556539818,0.0611377664,0.0692329517,0.0054837846,0.0080951853,0.3235095826,0.3745371274,0.4578966922,0.0510275447,0.0833595648,-0.1647575301,0.0044268239,0.1088194438,0.1691843540,0.1043926199
0.5500000000,0.2038452709,0.0517739899,0.5869668911,-0.3831216202,0.1184172103,0.2078420813,0.2647908609,0.0894248710,0.0569487796,0.0383185615,0.0533237044,0.0612196545,0.0150051429,0.0078959501,0.4996779400,0.5782739588,0.7283998614,0.0785960188,0.1501259026,-0.6118887105,-0.3705465285,-0.2287131592,0.2413421820,0.1418333693
0.6000000000,0.0527777778,0.0183333333,0.8708333333,-0.8180555556,0.0030937785,0.0495006466,0.1127772006,0.0464068681,0.0632765540,0.0011833412,0.0167800309,0.0350437161,0.0155966897,0.0182636852,0.7417678772,0.8814464163,0.9919133655,0.1396785391,0.1104669492,-0.9888195870,-0.8331010214,-0.6278266306,0.1557185656,0.2052743908
0.6180339887,0.0000000000,0.0000000000,1.0000000000,-1.0000000000,0.0000000000,0.0018750585,0.0494334638,0.0018750585,0.0475584053,0.0000000000,0.0006848534,0.0177072186,0.0006848534,0.0170223652,0.8774536362,0.9951795215,1.0000000000,0.1177258853,0.0048204785,-1.0000000000,-0.9933044630,-0.8280201724,0.0066955370,0.1652842907
0.6500000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000,-1.0000000000,-1.0000000000,-1.0000000000,0.0000000000,0.0000000000
0.7000000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000,-1.0000000000,-1.0000000000,-1.0000000000,0.0000000000,0.0000000000
0.7500000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000,-1.0000000000,-1.0000000000,-1.0000000000,0.0000000000,0.0000000000
0.8000000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000,-1.0000000000,-1.0000000000,-1.0000000000,0.0000000000,0.0000000000
0.8500000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000,-1.0000000000,-1.0000000000,-1.0000000000,0.0000000000,0.0000000000
0.9000000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000,-1.0000000000,-1.0000000000,-1.0000000000,0.0000000000,0.0000000000
0.9500000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000,-1.0000000000,-1.0000000000,-1.0000000000,0.0000000000,0.0000000000
1.0000000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,0.0000000000,1.0000000000,1.0000000000,1.0000000000,0.0000000000,0.0000000000,-1.0000000000,-1.0000000000,-1.0000000000,0.0000000000,0.0000000000


==> experiments/sampled_phase/outputs/heldout_branch_distortion.csv <==
dimension,p,dataset_index,D_S_mc,D_E_mc,D_mc,D_gram,absolute_bridge_error,gap_mc,gap_gram
2,0.2,0,1.3024723916938932e-20,1.0031244360380662,1.0031244360380662,1.0,0.003124436038066225,-0.5031244360380662,-0.5
2,0.2,1,1.4689340959210606e-20,1.0079538686389706,1.0079538686389706,1.0,0.00795386863897063,-0.5079538686389706,-0.5
2,0.2,2,1.505371213210666e-20,1.0047145918594886,1.0047145918594886,1.0,0.004714591859488637,-0.5047145918594886,-0.5
2,0.2,3,1.3927530697190202e-20,1.0040736355256537,1.0040736355256537,1.0,0.004073635525653652,-0.5040736355256537,-0.5
2,0.2,4,1.5601412764059183e-20,1.0112045513220758,1.0112045513220758,1.0,0.011204551322075762,-0.5112045513220758,-0.5
2,0.2,5,1.6536254919759224e-20,0.9906238534090064,0.9906238534090064,1.0,0.009376146590993617,-0.4906238534090064,-0.5
2,0.2,6,1.883820727368828e-20,0.995825934144008,0.995825934144008,1.0,0.004174065855992004,-0.495825934144008,-0.5
2,0.2,7,1.2679617808083964e-20,0.995823886484559,0.995823886484559,1.0,0.0041761135154410045,-0.495823886484559,-0.5
2,0.2,8,1.496749484260053e-20,1.0120876169786994,1.0120876169786994,1.0,0.012087616978699423,-0.5120876169786994,-0.5
2,0.2,9,1.509999726557397e-20,0.9941420593555226,0.9941420593555226,1.0,0.005857940644477422,-0.4941420593555226,-0.5
2,0.2,10,1.1714254315293809e-20,1.0058867365957345,1.0058867365957345,1.0,0.005886736595734465,-0.5058867365957345,-0.5
2,0.2,11,1.2279624825392936e-20,1.0016394320614872,1.0016394320614872,1.0,0.0016394320614872004,-0.5016394320614872,-0.5
2,0.2,12,1.772448873901061e-20,1.0057059200090515,1.0057059200090515,1.0,0.005705920009051457,-0.5057059200090515,-0.5
2,0.2,13,1.176610996958449e-20,0.9989211953729349,0.9989211953729349,1.0,0.0010788046270651108,-0.4989211953729349,-0.5
2,0.2,14,1.8250536675594967e-20,1.005322769425629,1.005322769425629,1.0,0.005322769425629037,-0.505322769425629,-0.5
2,0.2,15,1.3881752139764944e-20,0.9997906870096702,0.9997906870096702,1.0,0.00020931299032977968,-0.4997906870096702,-0.5
2,0.2,16,1.1125023228277675e-20,0.9969954444350979,0.9969954444350979,1.0,0.0030045555649020894,-0.4969954444350979,-0.5
2,0.2,17,2.2337935652890452e-20,0.9999000090635494,0.9999000090635494,1.0,9.99909364506335e-05,-0.49990000906354937,-0.5
2,0.2,18,1.4994908506354667e-20,1.0030829387900884,1.0030829387900884,1.0,0.003082938790088363,-0.5030829387900884,-0.5
2,0.2,19,1.254915198540377e-20,0.9885571704020846,0.9885571704020846,1.0,0.011442829597915427,-0.4885571704020846,-0.5
2,0.2,20,1.530688064466016e-20,0.9968678898889844,0.9968678898889844,1.0,0.0031321101110155514,-0.49686788988898445,-0.5
2,0.2,21,1.4394493639983923e-20,1.001753407474243,1.001753407474243,1.0,0.0017534074742429073,-0.5017534074742429,-0.5
2,0.2,22,1.3220825846631238e-20,0.9991274424990819,0.9991274424990819,1.0,0.0008725575009180808,-0.4991274424990819,-0.5
2,0.2,23,1.400809024355923e-20,1.001954044650523,1.001954044650523,1.0,0.001954044650523068,-0.5019540446505231,-0.5
2,0.2,24,1.411730255479399e-20,0.9919477247237476,0.9919477247237476,1.0,0.008052275276252407,-0.4919477247237476,-0.5
2,0.2,25,1.368644830222815e-20,0.9958743896710045,0.9958743896710045,1.0,0.004125610328995499,-0.4958743896710045,-0.5
2,0.2,26,1.6778851558802636e-20,0.9918040630413066,0.9918040630413066,1.0,0.008195936958693362,-0.49180406304130664,-0.5
2,0.2,27,1.406559993665457e-20,0.998876732908116,0.998876732908116,1.0,0.0011232670918840393,-0.49887673290811596,-0.5
2,0.2,28,1.4399939988251947e-20,1.0085443682561999,1.0085443682561999,1.0,0.008544368256199864,-0.5085443682561999,-0.5
2,0.2,29,1.357150775071e-20,0.9970806418815298,0.9970806418815298,1.0,0.0029193581184702166,-0.4970806418815298,-0.5
2,0.2,30,1.5746889013046672e-20,0.9920685903142398,0.9920685903142398,1.0,0.007931409685760227,-0.4920685903142398,-0.5
2,0.2,31,1.6221870351236565e-20,1.000446461645455,1.000446461645455,1.0,0.00044646164545492084,-0.5004464616454549,-0.5
2,0.2,32,1.5777401384563153e-20,1.0046276869557937,1.0046276869557937,1.0,0.004627686955793742,-0.5046276869557937,-0.5
2,0.2,33,1.584243944839809e-20,1.0120485295613968,1.0120485295613968,1.0,0.012048529561396792,-0.5120485295613968,-0.5
2,0.2,34,1.2485139192960261e-20,1.006273626791606,1.006273626791606,1.0,0.006273626791605924,-0.5062736267916059,-0.5
2,0.2,35,1.714997150143365e-20,0.9993051223306809,0.9993051223306809,1.0,0.0006948776693190828,-0.4993051223306809,-0.5
2,0.2,36,1.5741501484118476e-20,0.994136795899613,0.994136795899613,1.0,0.005863204100386987,-0.494136795899613,-0.5
2,0.2,37,1.270221000750326e-20,1.0055927826741404,1.0055927826741404,1.0,0.0055927826741404285,-0.5055927826741404,-0.5
2,0.2,38,1.916683535493209e-20,1.0088754786385898,1.0088754786385898,1.0,0.00887547863858984,-0.5088754786385898,-0.5
2,0.2,39,1.4112664294517238e-20,1.000682649654998,1.000682649654998,1.0,0.0006826496549980909,-0.5006826496549981,-0.5
2,0.2,40,2.0255739695544544e-20,0.9960365140490148,0.9960365140490148,1.0,0.003963485950985168,-0.49603651404901483,-0.5
2,0.2,41,1.2778072343340076e-20,0.9916065797935371,0.9916065797935371,1.0,0.008393420206462943,-0.49160657979353706,-0.5
2,0.2,42,1.503711000746756e-20,1.0038602388750542,1.0038602388750542,1.0,0.003860238875054156,-0.5038602388750542,-0.5
2,0.2,43,1.5353792974854632e-20,1.0045590867049459,1.0045590867049459,1.0,0.004559086704945869,-0.5045590867049459,-0.5
2,0.2,44,1.6350781236548224e-20,1.0039787748978521,1.0039787748978521,1.0,0.003978774897852144,-0.5039787748978521,-0.5
2,0.2,45,1.2733664985822069e-20,0.9872837400540115,0.9872837400540115,1.0,0.012716259945988462,-0.48728374005401154,-0.5
2,0.2,46,1.1276076722294899e-20,0.9963389973278656,0.9963389973278656,1.0,0.003661002672134428,-0.49633899732786557,-0.5
2,0.2,47,1.239360944351978e-20,0.9926664378401617,0.9926664378401617,1.0,0.007333562159838269,-0.49266643784016173,-0.5
2,0.2,48,1.0989770203733012e-20,0.9950813308803921,0.9950813308803921,1.0,0.004918669119607921,-0.4950813308803921,-0.5
2,0.2,49,1.4621138397016e-20,1.0018237564524566,1.0018237564524566,1.0,0.001823756452456582,-0.5018237564524566,-0.5
2,0.5,0,0.3115775464613978,0.5689777837782639,0.2574002373168661,0.26014566440863907,0.002745427091772945,0.24259976268313388,0.23985433559136093
2,0.5,1,0.4869549187113006,0.3991860327429483,-0.0877688859683523,-0.08803349946938699,0.00026461350103468284,0.5877688859683523,0.588033499469387
2,0.5,2,0.4368614204636957,0.44278034608501565,0.005918925621319959,0.004305515428320583,0.001613410192999376,0.49408107437868004,0.4956944845716794
2,0.5,3,0.48412860298370947,0.38955629495927474,-0.09457230802443473,-0.09196316592387738,0.002609142100557349,0.5945723080244347,0.5919631659238773
2,0.5,4,0.3858450009750354,0.48918291797965807,0.10333791700462269,0.10722156332209015,0.0038836463174674596,0.3966620829953773,0.39277843667790985
2,0.5,5,0.40452857580747126,0.46823136414468536,0.0637027883372141,0.06471592181401181,0.0010131334767977118,0.4362972116627859,0.4352840781859882
2,0.5,6,0.40536175600882024,0.4614882355410327,0.05612647953221245,0.05347505291703358,0.0026514266151788646,0.44387352046778755,0.4465249470829664
2,0.5,7,0.43183990186139265,0.44403318448532914,0.012193282623936486,0.006482894131706718,0.005710388492229768,0.4878067173760635,0.4935171058682933
2,0.5,8,0.5470333539251989,0.3313962917667872,-0.21563706215841172,-0.2223628172999879,0.006725755141576195,0.7156370621584117,0.7223628172999879
2,0.5,9,0.4949710832541513,0.3870478411748666,-0.10792324207928466,-0.10250841100844665,0.005414831070838011,0.6079232420792846,0.6025084110084467
2,0.5,10,0.4235291287659671,0.4494917597209914,0.025962630955024324,0.02365571791509219,0.0023069130399321347,0.4740373690449757,0.4763442820849078
2,0.5,11,0.4523116658732359,0.42531589531358055,-0.026995770559655352,-0.025374951962816028,0.001620818596839324,0.5269957705596553,0.525374951962816
2,0.5,12,0.48067765935751017,0.39649492341269166,-0.08418273594481851,-0.08475657025593053,0.0005738343111120203,0.5841827359448185,0.5847565702559305
2,0.5,13,0.4515606643448733,0.42352035670845484,-0.02804030763641846,-0.03370065603737332,0.005660348400954862,0.5280403076364184,0.5337006560373734
2,0.5,14,0.4940376630093094,0.3856823008273783,-0.10835536218193109,-0.10800541404453201,0.00034994813739908093,0.6083553621819311,0.608005414044532
2,0.5,15,0.4281337720438365,0.4494166952384745,0.02128292319463798,0.028994535349092576,0.007711612154454595,0.478717076805362,0.4710054646509074
2,0.5,16,0.4933077220746971,0.38631685649101377,-0.10699086558368331,-0.09796484099932007,0.009026024584363246,0.6069908655836833,0.5979648409993201
2,0.5,17,0.44944116454348904,0.42765414515339545,-0.021787019390093587,-0.02323596288543245,0.0014489434953388614,0.5217870193900935,0.5232359628854324
2,0.5,18,0.5300302028217101,0.352009818421802,-0.17802038439990808,-0.17887123286157297,0.0008508484616648881,0.6780203843999081,0.6788712328615729
2,0.5,19,0.4196300980011875,0.45262525123350117,0.03299515323231367,0.0349835462726647,0.001988393040351033,0.46700484676768633,0.4650164537273353
2,0.5,20,0.313714754139618,0.5657233501827881,0.25200859604317005,0.2530386555427796,0.001030059499609548,0.24799140395682995,0.2469613444572204
2,0.5,21,0.3990277605954019,0.4761783482615646,0.07715058766616267,0.07178589995508933,0.005364687711073346,0.4228494123338373,0.4282141000449107
2,0.5,22,0.4289447405614515,0.4523382852498421,0.02339354468839061,0.021478018384239128,0.0019155263041514825,0.4766064553116094,0.47852198161576087
2,0.5,23,0.5300966183988092,0.3500863958327422,-0.18001022256606697,-0.17615719073507574,0.003853031830991227,0.6800102225660669,0.6761571907350757
2,0.5,24,0.38740781735207985,0.48981218023363715,0.1024043628815573,0.09877528823386195,0.0036290746476953517,0.3975956371184427,0.40122471176613805
2,0.5,25,0.44924308159812115,0.41893414327441486,-0.03030893832370629,-0.030963315096784794,0.0006543767730785022,0.5303089383237063,0.5309633150967847
2,0.5,26,0.4152533791955374,0.45964191435508317,0.04438853515954577,0.038222743941334625,0.006165791218211147,0.45561146484045423,0.4617772560586654
2,0.5,27,0.4107702738859307,0.4645860482780222,0.05381577439209151,0.05019873933663005,0.0036170350554614594,0.4461842256079085,0.44980126066336995
2,0.5,28,0.4729001304590338,0.40745245602048746,-0.06544767443854632,-0.06509185782507632,0.0003558166134700058,0.5654476744385464,0.5650918578250763
2,0.5,29,0.44154645631876754,0.4415898140924829,4.335777371533567e-05,0.004548132416448358,0.004504774642733023,0.49995664222628466,0.49545186758355164
2,0.5,30,0.4178428326718709,0.4573526505878632,0.039509817915992285,0.041352714865664775,0.00184289694967249,0.4604901820840077,0.4586472851343352
2,0.5,31,0.5243668277965134,0.3583954803896027,-0.16597134740691072,-0.16371238949598044,0.0022589579109302815,0.6659713474069107,0.6637123894959804
2,0.5,32,0.41791086141364375,0.46009429366407234,0.04218343225042859,0.045498163824335414,0.003314731573906826,0.4578165677495714,0.4545018361756646
2,0.5,33,0.3096439811302144,0.5675897235937256,0.2579457424635112,0.25896338561542576,0.001017643151914549,0.2420542575364888,0.24103661438457424
2,0.5,34,0.5309077279959515,0.352080081616936,-0.17882764637901555,-0.1777967095759631,0.0010309368030524402,0.6788276463790155,0.6777967095759632
2,0.5,35,0.4322745736672604,0.44253306069586507,0.010258487028604657,0.007325958529457111,0.0029325284991475464,0.48974151297139534,0.4926740414705429
2,0.5,36,0.49265073580793906,0.3884597884119336,-0.10419094739600543,-0.10577067407074603,0.0015797266747406002,0.6041909473960054,0.605770674070746
2,0.5,37,0.3212557195379841,0.5621054506348104,0.24084973109682634,0.2405864673496082,0.0002632637472181343,0.25915026890317366,0.2594135326503918
2,0.5,38,0.45647842323863563,0.4158091483137617,-0.04066927492487393,-0.04298730683496871,0.0023180319100947755,0.5406692749248739,0.5429873068349687
2,0.5,39,0.5201244464878401,0.35963582297105323,-0.16048862351678683,-0.16172927604470005,0.001240652527913222,0.6604886235167868,0.6617292760447
2,0.5,40,0.4139967711183228,0.46605342690392726,0.05205665578560448,0.053025505309860665,0.0009688495242561879,0.4479433442143955,0.44697449469013933
2,0.5,41,0.5249024975208869,0.3508762960473959,-0.17402620147349102,-0.1741637952723073,0.0001375937988162823,0.674026201473491,0.6741637952723073
2,0.5,42,0.39345528229302784,0.47942185243132246,0.08596657013829462,0.08759857435460872,0.001632004216314098,0.4140334298617054,0.4124014256453913
2,0.5,43,0.4793217728444198,0.4006074507141828,-0.07871432213023699,-0.08044755771720635,0.0017332355869693616,0.578714322130237,0.5804475577172064
2,0.5,44,0.47359454523840405,0.4073433044900493,-0.06625124074835476,-0.06196164246991803,0.004289598278436724,0.5662512407483548,0.5619616424699181
2,0.5,45,0.42024873383876526,0.4498248013945983,0.02957606755583303,0.031155909408558558,0.0015798418527255276,0.47042393244416697,0.46884409059144144
2,0.5,46,0.4633659449467076,0.4134361093772172,-0.04992983556949038,-0.053890393372294565,0.003960557802804188,0.5499298355694904,0.5538903933722945
2,0.5,47,0.4187083262041034,0.4588514682839935,0.04014314207989006,0.037544707017627466,0.002598435062262594,0.45985685792010994,0.46245529298237253
2,0.5,48,0.4591538535780248,0.41511646048010775,-0.044037393097917044,-0.049351715911885696,0.005314322813968653,0.544037393097917,0.5493517159118857
2,0.5,49,0.3777460346054311,0.4954109246842202,0.11766489007878911,0.12320036851053573,0.005535478431746621,0.3823351099212109,0.37679963148946427
2,0.8,0,1.004223666334385,2.822933839743467e-20,-1.004223666334385,-1.0,0.00422366633438509,1.504223666334385,1.5
2,0.8,1,1.0038547229784862,3.787264787804598e-20,-1.0038547229784862,-1.0,0.0038547229784862136,1.5038547229784862,1.5
2,0.8,2,0.9969940708802205,3.4235910510383256e-20,-0.9969940708802205,-1.0,0.0030059291197794824,1.4969940708802205,1.5
2,0.8,3,0.9999773230841651,3.036042352774603e-20,-0.9999773230841651,-1.0,2.2676915834907163e-05,1.499977323084165,1.5
2,0.8,4,0.9925910850933672,3.8487707930490654e-20,-0.9925910850933672,-1.0,0.0074089149066327575,1.4925910850933672,1.5
2,0.8,5,1.0070691462484305,3.1137968939562566e-20,-1.0070691462484305,-1.0,0.007069146248430469,1.5070691462484305,1.5
2,0.8,6,1.0061887111910246,3.554227164491637e-20,-1.0061887111910246,-1.0,0.0061887111910245984,1.5061887111910246,1.5
2,0.8,7,0.9879440190113385,3.9710311258752797e-20,-0.9879440190113385,-1.0,0.012055980988661452,1.4879440190113384,1.5
2,0.8,8,1.0033880138733062,3.5402585554224765e-20,-1.0033880138733062,-1.0,0.003388013873306228,1.5033880138733062,1.5
2,0.8,9,1.011055198618953,3.640657074088155e-20,-1.011055198618953,-1.0,0.0110551986189531,1.511055198618953,1.5
2,0.8,10,0.9889596670925254,2.954039409338454e-20,-0.9889596670925254,-1.0,0.011040332907474637,1.4889596670925254,1.5
2,0.8,11,0.9988562686773543,3.3770008695813073e-20,-0.9988562686773543,-1.0,0.0011437313226456691,1.4988562686773543,1.5
2,0.8,12,1.0017222605156948,2.9450771730911904e-20,-1.0017222605156948,-1.0,0.0017222605156947957,1.5017222605156948,1.5
2,0.8,13,0.9897803843136344,3.121250491718439e-20,-0.9897803843136344,-1.0,0.010219615686365646,1.4897803843136344,1.5
2,0.8,14,1.0006627633398795,3.2478204194137465e-20,-1.0006627633398795,-1.0,0.0006627633398794686,1.5006627633398795,1.5
2,0.8,15,1.0093369834149328,2.986989283884141e-20,-1.0093369834149328,-1.0,0.009336983414932831,1.5093369834149328,1.5
2,0.8,16,1.0045713501302256,2.325866647057255e-20,-1.0045713501302256,-1.0,0.004571350130225582,1.5045713501302256,1.5
2,0.8,17,1.007768126018405,3.2176011188741256e-20,-1.007768126018405,-1.0,0.007768126018405042,1.507768126018405,1.5
2,0.8,18,1.0018819308407312,2.723243066249724e-20,-1.0018819308407312,-1.0,0.001881930840731183,1.5018819308407312,1.5
2,0.8,19,1.0028083078748666,2.68651614444312e-20,-1.0028083078748666,-1.0,0.0028083078748666335,1.5028083078748666,1.5
2,0.8,20,0.99413765854457,3.338160261855551e-20,-0.99413765854457,-1.0,0.005862341455429965,1.49413765854457,1.5
2,0.8,21,0.9945598387785877,3.9897639975596606e-20,-0.9945598387785877,-1.0,0.005440161221412332,1.4945598387785877,1.5
2,0.8,22,0.9969463418030685,2.746732078036193e-20,-0.9969463418030685,-1.0,0.0030536581969314858,1.4969463418030684,1.5
2,0.8,23,1.0022204842816964,3.4149367384871586e-20,-1.0022204842816964,-1.0,0.002220484281696411,1.5022204842816964,1.5
2,0.8,24,0.9838782107956279,3.082914949827492e-20,-0.9838782107956279,-1.0,0.016121789204372128,1.4838782107956279,1.5
2,0.8,25,0.9931871920649326,3.2191774949924076e-20,-0.9931871920649326,-1.0,0.006812807935067444,1.4931871920649327,1.5
2,0.8,26,0.9854861089410023,3.4114379792171676e-20,-0.9854861089410023,-1.0,0.014513891058997697,1.4854861089410023,1.5
2,0.8,27,1.004061011289744,3.822143401323831e-20,-1.004061011289744,-1.0,0.004061011289743899,1.504061011289744,1.5
2,0.8,28,1.0024473606677513,3.167824056455911e-20,-1.0024473606677513,-1.0,0.0024473606677513082,1.5024473606677513,1.5
2,0.8,29,1.0019725217664481,3.6306456482584454e-20,-1.0019725217664481,-1.0,0.001972521766448132,1.5019725217664481,1.5
2,0.8,30,1.0036192343807648,2.668059413703002e-20,-1.0036192343807648,-1.0,0.0036192343807648353,1.5036192343807648,1.5
2,0.8,31,0.9870331933999281,3.0013509699933763e-20,-0.9870331933999281,-1.0,0.012966806600071878,1.4870331933999281,1.5
2,0.8,32,0.9869693934041055,2.6541916123838232e-20,-0.9869693934041055,-1.0,0.0130306065958945,1.4869693934041055,1.5
2,0.8,33,1.004605297760029,3.836234172282141e-20,-1.004605297760029,-1.0,0.004605297760029048,1.504605297760029,1.5
2,0.8,34,0.9988234905643241,2.871675613926753e-20,-0.9988234905643241,-1.0,0.001176509435675932,1.498823490564324,1.5
2,0.8,35,1.0007909756384519,3.005951293435496e-20,-1.0007909756384519,-1.0,0.000790975638451874,1.5007909756384519,1.5
2,0.8,36,1.0091740875322914,3.914340798946377e-20,-1.0091740875322914,-1.0,0.00917408753229143,1.5091740875322914,1.5
2,0.8,37,1.0044699316556995,2.89283594792569e-20,-1.0044699316556995,-1.0,0.004469931655699533,1.5044699316556995,1.5
2,0.8,38,1.007577146380435,2.6783024755272978e-20,-1.007577146380435,-1.0,0.007577146380435051,1.507577146380435,1.5
2,0.8,39,1.0031457634966667,2.4175595534515368e-20,-1.0031457634966667,-1.0,0.0031457634966667314,1.5031457634966667,1.5
2,0.8,40,0.995976916745586,2.718846495677193e-20,-0.995976916745586,-1.0,0.004023083254414028,1.4959769167455859,1.5
2,0.8,41,0.993789157966962,3.8409656276922024e-20,-0.993789157966962,-1.0,0.006210842033038011,1.493789157966962,1.5
2,0.8,42,0.987608731915864,2.809902550030073e-20,-0.987608731915864,-1.0,0.012391268084136042,1.487608731915864,1.5
2,0.8,43,0.9961138519710558,3.477275969412857e-20,-0.9961138519710558,-1.0,0.0038861480289441586,1.4961138519710557,1.5
2,0.8,44,0.9961740183581409,4.2756909334828404e-20,-0.9961740183581409,-1.0,0.0038259816418590997,1.496174018358141,1.5
2,0.8,45,0.9972904955698411,3.257271595224038e-20,-0.9972904955698411,-1.0,0.0027095044301589377,1.4972904955698412,1.5
2,0.8,46,0.9997682900866787,2.999195848774083e-20,-0.9997682900866787,-1.0,0.00023170991332133184,1.4997682900866787,1.5
2,0.8,47,0.9950611064536644,2.8659824121404775e-20,-0.9950611064536644,-1.0,0.004938893546335588,1.4950611064536643,1.5
2,0.8,48,1.0030457011037122,3.2026795351361136e-20,-1.0030457011037122,-1.0,0.0030457011037121617,1.5030457011037122,1.5
2,0.8,49,0.9989367607829305,2.9433799339126745e-20,-0.9989367607829305,-1.0,0.0010632392170695226,1.4989367607829305,1.5
3,0.2,0,3.469863824105007e-32,6.891699517163792e-20,6.891699517160321e-20,6.887449152069279e-20,4.2503650910420533e-23,0.5,0.5
3,0.2,1,6.653640593511275e-32,6.110873502693283e-20,6.110873502686629e-20,6.056064623870787e-20,5.4808878815842e-22,0.5,0.5
3,0.2,2,5.266246947373337e-32,5.753553669094439e-20,5.753553669089173e-20,5.807033698278808e-20,5.34800291896352e-22,0.5,0.5
3,0.2,3,6.507519034652485e-32,6.71534852559209e-20,6.715348525585582e-20,6.777789086816336e-20,6.244056123075365e-22,0.5,0.5
3,0.2,4,3.325384655965922e-32,6.035838293487091e-20,6.035838293483765e-20,6.00200969492688e-20,3.382859855688504e-22,0.5,0.5
3,0.2,5,3.256433657421471e-32,6.36015062471523e-20,6.360150624711974e-20,6.385648331776383e-20,2.549770706440835e-22,0.5,0.5
3,0.2,6,6.993268270857104e-32,5.0143792740441027e-20,5.014379274037109e-20,5.021224648670499e-20,6.84537463338978e-23,0.5,0.5
3,0.2,7,1.9265810562277072e-32,6.889541072560411e-20,6.889541072558484e-20,6.902182679742886e-20,1.2641607184402855e-22,0.5,0.5
3,0.2,8,1.050980970554627e-31,5.749169874872996e-20,5.749169874862486e-20,5.741848807145881e-20,7.321067716605215e-23,0.5,0.5
3,0.2,9,9.325416936767241e-32,6.904234222368124e-20,6.904234222358798e-20,6.900468814163703e-20,3.765408195095132e-23,0.5,0.5
3,0.2,10,7.586005400839065e-32,6.80760595510754e-20,6.807605955099954e-20,6.835866441886724e-20,2.8260486786770313e-22,0.5,0.5
3,0.2,11,6.548561497319293e-32,7.160434532170171e-20,7.160434532163622e-20,7.078906844865075e-20,8.152768729854717e-22,0.5,0.5
3,0.2,12,1.091308316065957e-31,4.71992688390359e-20,4.719926883892677e-20,4.688233913547695e-20,3.1692970344982e-22,0.5,0.5
3,0.2,13,1.2951737037479728e-31,9.059435343237351e-20,9.0594353432244e-20,9.004151981741856e-20,5.528336148254357e-22,0.5,0.5
3,0.2,14,4.67510599655488e-32,4.975351555050421e-20,4.975351555045746e-20,4.9887495289552466e-20,1.3397973909500543e-22,0.5,0.5
3,0.2,15,6.708986037522232e-32,6.986935194030196e-20,6.986935194023486e-20,6.977584502967126e-20,9.350691056360195e-23,0.5,0.5
3,0.2,16,4.542824512306393e-32,8.446594756605675e-20,8.446594756601132e-20,8.438349279726764e-20,8.245476874368715e-23,0.5,0.5
3,0.2,17,8.162266132089269e-32,5.576400387086758e-20,5.576400387078595e-20,5.603611835002541e-20,2.7211447923945736e-22,0.5,0.5
3,0.2,18,7.243201947601566e-32,6.297272110329951e-20,6.297272110322708e-20,6.31439994041235e-20,1.7127830089642443e-22,0.5,0.5
3,0.2,19,2.487852171995635e-32,6.734759051557962e-20,6.734759051555474e-20,6.719467005406494e-20,1.5292046148980055e-22,0.5,0.5
3,0.2,20,4.233107846500332e-32,6.037413701021302e-20,6.037413701017068e-20,5.954244105974629e-20,8.31695950424388e-22,0.5,0.5
3,0.2,21,4.029427601393478e-32,5.831952038936797e-20,5.831952038932767e-20,5.81259114735619e-20,1.936089157657692e-22,0.5,0.5
3,0.2,22,5.791088648070555e-32,7.365851404208227e-20,7.365851404202436e-20,7.343477975361956e-20,2.237342884047965e-22,0.5,0.5
3,0.2,23,5.965645573051035e-32,6.75459695938392e-20,6.754596959377954e-20,6.667270971614727e-20,8.732598776322737e-22,0.5,0.5
3,0.2,24,3.343077528880358e-32,6.635187988715043e-20,6.6351879887117e-20,6.679537766056961e-20,4.434977734526119e-22,0.5,0.5
3,0.2,25,4.8023803239550095e-32,7.10793780201534e-20,7.107937802010538e-20,7.126463847687373e-20,1.8526045676835608e-22,0.5,0.5
3,0.2,26,5.696236128389469e-32,5.2069869673990937e-20,5.206986967393398e-20,5.157830168750556e-20,4.915679864284174e-22,0.5,0.5
3,0.2,27,9.958133608666707e-32,5.851641730902861e-20,5.851641730892902e-20,5.85684482696956e-20,5.203096076657043e-23,0.5,0.5
3,0.2,28,1.9387522513509247e-31,5.705083468560257e-20,5.705083468540869e-20,5.726710359934807e-20,2.162689139393811e-22,0.5,0.5
3,0.2,29,8.305875984686224e-32,6.41822987544327e-20,6.418229875434964e-20,6.470179392016358e-20,5.1949516581394e-22,0.5,0.5
3,0.2,30,2.8273729289515034e-32,5.925238992518348e-20,5.925238992515521e-20,5.963373767610323e-20,3.813477509480246e-22,0.5,0.5
3,0.2,31,9.590218929845778e-32,5.152065148100946e-20,5.152065148091356e-20,5.178109605527351e-20,2.6044457435995314e-22,0.5,0.5
3,0.2,32,7.010125545983644e-32,6.169767818549349e-20,6.169767818542339e-20,6.122068126579901e-20,4.769969196243761e-22,0.5,0.5
3,0.2,33,8.714571749759457e-32,5.518632653077276e-20,5.518632653068561e-20,5.50780298403174e-20,1.082966903682195e-22,0.5,0.5
3,0.2,34,6.903735042235826e-32,6.46968584932355e-20,6.469685849316646e-20,6.474450903651469e-20,4.765054334823149e-23,0.5,0.5
3,0.2,35,3.407882781905874e-32,5.593820294468568e-20,5.593820294465161e-20,5.482184459670261e-20,1.1163583479489932e-21,0.5,0.5
3,0.2,36,7.104104678537957e-32,5.351877077885067e-20,5.351877077877963e-20,5.3553029887903365e-20,3.425910912373575e-23,0.5,0.5
3,0.2,37,8.330924747392302e-32,6.766604594133831e-20,6.7666045941255e-20,6.685393014597628e-20,8.121157952787275e-22,0.5,0.5
3,0.2,38,4.5194003935703927e-32,4.8504804708137975e-20,4.850480470809278e-20,4.8043477157692316e-20,4.613275504004659e-22,0.5,0.5
3,0.2,39,7.941466201607461e-32,6.529137069200411e-20,6.529137069192469e-20,6.510697478603252e-20,1.843959058921752e-22,0.5,0.5
3,0.2,40,1.2962210537313247e-31,5.338746989906483e-20,5.338746989893521e-20,5.3738083802652806e-20,3.506139037175948e-22,0.5,0.5
3,0.2,41,5.306285242301601e-32,6.606321309763365e-20,6.606321309758059e-20,6.630746883126552e-20,2.4425573368492875e-22,0.5,0.5
3,0.2,42,1.1637671726506312e-31,6.290683958027504e-20,6.290683958015866e-20,6.259544266535175e-20,3.1139691480691363e-22,0.5,0.5
3,0.2,43,5.929559934506904e-32,5.904966061126532e-20,5.904966061120603e-20,5.991348547035835e-20,8.638248591523188e-22,0.5,0.5
3,0.2,44,3.8668480035906526e-32,6.167584430012807e-20,6.16758443000894e-20,6.116505291083648e-20,5.107913892529293e-22,0.5,0.5
3,0.2,45,5.028940930802952e-32,6.973641687075205e-20,6.973641687070175e-20,6.980792934685982e-20,7.151247615806401e-23,0.5,0.5
3,0.2,46,1.3645493990657587e-31,7.318931610081731e-20,7.318931610068086e-20,7.303525910925672e-20,1.540569914241373e-22,0.5,0.5
3,0.2,47,4.320508642961586e-32,7.101509219661578e-20,7.101509219657258e-20,7.097917121683418e-20,3.59209797384e-23,0.5,0.5
3,0.2,48,7.248409161014303e-32,8.183165676625001e-20,8.183165676617752e-20,8.203969105997557e-20,2.0803429379804973e-22,0.5,0.5
3,0.2,49,6.304114291893512e-32,7.228820081488567e-20,7.228820081482263e-20,7.256505592646888e-20,2.768551116462485e-22,0.5,0.5
3,0.5,0,4.298224610667527e-24,1.072938450241984e-20,1.0725086277809173e-20,1.0904725343483898e-20,1.796390656747253e-22,0.5,0.5
3,0.5,1,7.799036979475769e-21,1.628275844445224e-22,-7.636209395031246e-21,-7.679818386827028e-21,4.360899179578189e-23,0.5,0.5
3,0.5,2,9.209950705771533e-21,3.0688539490643207e-22,-8.9030653108651e-21,-8.949478673916998e-21,4.6413363051897966e-23,0.5,0.5
3,0.5,3,3.2825746007987156e-21,5.332106961763138e-21,2.0495323609644224e-21,1.9733580075407447e-21,7.617435342367773e-23,0.5,0.5
3,0.5,4,2.2825541407318336e-21,7.546959847206405e-21,5.264405706474571e-21,5.205621659715208e-21,5.87840467593631e-23,0.5,0.5
3,0.5,5,8.849400154439678e-21,1.050439717399218e-21,-7.79896043704046e-21,-7.728848255907967e-21,7.01121811324925e-23,0.5,0.5
3,0.5,6,2.1172031685158517e-21,7.938965376906701e-21,5.82176220839085e-21,5.786236265100949e-21,3.5525943289900483e-23,0.5,0.5
3,0.5,7,1.2987391179024956e-21,7.70297170687459e-21,6.4042325889720944e-21,6.386347599584832e-21,1.788498938726218e-23,0.5,0.5
3,0.5,8,1.077932113803086e-20,2.2014391218889683e-23,-1.075730674681197e-20,-1.0682078206105219e-20,7.522854070675056e-23,0.5,0.5
3,0.5,9,3.0416348436992523e-21,5.64840578089646e-21,2.6067709371972076e-21,2.589104760834507e-21,1.7666176362700695e-23,0.5,0.5
3,0.5,10,4.0139844978825095e-22,9.926017039904523e-21,9.524618590116272e-21,9.659344536625122e-21,1.3472594650884965e-22,0.5,0.5
3,0.5,11,8.188169911240402e-21,6.279201202831485e-22,-7.560249790957254e-21,-7.631535553518704e-21,7.128576256145032e-23,0.5,0.5
3,0.5,12,7.569545405693218e-21,9.52058322228902e-22,-6.617487083464316e-21,-6.5117938842797045e-21,1.0569319918461146e-22,0.5,0.5
3,0.5,13,7.085654302802208e-21,1.7645271683732004e-21,-5.321127134429007e-21,-5.3742980632379445e-21,5.317092880893717e-23,0.5,0.5
3,0.5,14,9.80931202655699e-21,1.7424754000779151e-22,-9.6350644865492e-21,-9.746183355919987e-21,1.111188693707877e-22,0.5,0.5
3,0.5,15,3.130135931594406e-21,6.127089416019111e-21,2.9969534844247052e-21,2.9985547593945467e-21,1.6012749698415236e-24,0.5,0.5
3,0.5,16,7.965906588316342e-21,1.4343891720335767e-21,-6.531517416282765e-21,-6.623511336968392e-21,9.199392068562663e-23,0.5,0.5
3,0.5,17,5.560576345449875e-21,4.9443166586216546e-21,-6.162596868282202e-22,-6.372638696669772e-22,2.100418283875708e-23,0.5,0.5
3,0.5,18,9.601660936480354e-21,7.5898898890667e-24,-9.594071046591288e-21,-9.54944379805671e-21,4.462724853457767e-23,0.5,0.5
3,0.5,19,1.091056904934429e-21,8.846262859133684e-21,7.755205954199255e-21,7.766069543940456e-21,1.0863589741200866e-23,0.5,0.5
3,0.5,20,1.308557685175704e-21,9.294746411672658e-21,7.986188726496954e-21,8.024641311497462e-21,3.8452585000507724e-23,0.5,0.5
3,0.5,21,7.297954697522967e-25,8.925468157890115e-21,8.924738362420362e-21,8.885648653479914e-21,3.908970894044845e-23,0.5,0.5
3,0.5,22,8.601519556493583e-21,5.7616591833140275e-22,-8.02535363816218e-21,-8.016621005780066e-21,8.732632382114114e-24,0.5,0.5
3,0.5,23,1.0200514889878652e-20,2.1393133664807048e-23,-1.0179121756213845e-20,-1.0147581954244761e-20,3.15398019690835e-23,0.5,0.5
3,0.5,24,9.662173526419329e-23,8.912780734198886e-21,8.816158998934693e-21,8.766485134147858e-21,4.9673864786835305e-23,0.5,0.5
3,0.5,25,4.01273669189483e-21,4.1791600955530845e-21,1.6642340365825475e-22,1.5842554084864145e-22,7.997862809613298e-24,0.5,0.5
3,0.5,26,2.743160446227756e-21,6.782088707867602e-21,4.0389282616398454e-21,4.0507501594842636e-21,1.1821897844418184e-23,0.5,0.5
3,0.5,27,8.392159787172692e-21,3.6124079651184736e-22,-8.030918990660845e-21,-8.030523107208333e-21,3.958834525112938e-25,0.5,0.5
3,0.5,28,7.647542185225443e-21,1.2359867815640187e-21,-6.411555403661425e-21,-6.479740991651134e-21,6.818558798970906e-23,0.5,0.5
3,0.5,29,8.37631165017831e-21,2.374653187628189e-21,-6.00165846255012e-21,-6.047369393401214e-21,4.571093085109358e-23,0.5,0.5
3,0.5,30,2.935004402982781e-21,6.960501603188949e-21,4.025497200206167e-21,4.1324141054443715e-21,1.0691690523820424e-22,0.5,0.5
3,0.5,31,9.964487231441896e-21,1.6466920944753424e-22,-9.799818021994362e-21,-9.859209166499845e-21,5.939114450548339e-23,0.5,0.5
3,0.5,32,3.734957568076831e-21,5.8111295801672656e-21,2.0761720120904342e-21,1.990165444265068e-21,8.600656782536624e-23,0.5,0.5
3,0.5,33,1.643500016675365e-23,1.0164880820931625e-20,1.0148445820764872e-20,1.0206704947236736e-20,5.825912647186421e-23,0.5,0.5
3,0.5,34,1.0541462603486255e-20,4.4129971486798125e-23,-1.0497332631999457e-20,-1.0441410315687213e-20,5.592231631224385e-23,0.5,0.5
3,0.5,35,3.804682328621138e-21,5.223790157116765e-21,1.4191078284956267e-21,1.425153393503965e-21,6.0455650083383476e-24,0.5,0.5
3,0.5,36,4.9439809409154995e-21,4.20843986106816e-21,-7.355410798473396e-22,-7.765342582381497e-22,4.0993178390810076e-23,0.5,0.5
3,0.5,37,6.510558549134801e-25,1.1160442049206198e-20,1.1159790993351285e-20,1.1163951363047774e-20,4.16036969648872e-24,0.5,0.5
3,0.5,38,1.0178959505857009e-20,1.7232422489159138e-22,-1.0006635280965417e-20,-9.929240904638027e-21,7.739437632738989e-23,0.5,0.5
3,0.5,39,9.053889145675848e-21,8.757728271853284e-22,-8.17811631849052e-21,-8.151013690384702e-21,2.7102628105817706e-23,0.5,0.5
3,0.5,40,3.9976835776533264e-23,8.199466765362134e-21,8.1594899295856e-21,8.171562098519754e-21,1.2072168934153665e-23,0.5,0.5
3,0.5,41,1.5979168295026172e-22,7.56927136174683e-21,7.409479678796568e-21,7.447589001206114e-21,3.810932240954599e-23,0.5,0.5
3,0.5,42,3.444562348677965e-21,4.957427070232783e-21,1.5128647215548183e-21,1.5536867285605654e-21,4.082200700574709e-23,0.5,0.5
3,0.5,43,9.569096853652833e-21,3.0383058668531503e-22,-9.265266266967519e-21,-9.322673712763357e-21,5.74074457958388e-23,0.5,0.5
3,0.5,44,4.9834988244753216e-21,3.244611855722939e-21,-1.7388869687523825e-21,-1.77107051411962e-21,3.218354536723749e-23,0.5,0.5
3,0.5,45,5.890741927145112e-21,4.85754815057856e-21,-1.033193776566552e-21,-1.0564583950629463e-21,2.326461849639439e-23,0.5,0.5
3,0.5,46,9.005842238453766e-21,8.560992289348153e-23,-8.920232315560284e-21,-8.961682646635614e-21,4.1450331075329915e-23,0.5,0.5
3,0.5,47,2.1890185460513436e-21,7.627992686363861e-21,5.438974140312518e-21,5.3887170091472054e-21,5.0257131165312524e-23,0.5,0.5
3,0.5,48,7.59303486362568e-21,2.3868995332508184e-21,-5.2061353303748615e-21,-5.240510984130893e-21,3.4375653756031525e-23,0.5,0.5
3,0.5,49,3.0462666327761425e-22,8.585974741852146e-21,8.281348078574531e-21,8.227876941226203e-21,5.347113734832801e-23,0.5,0.5
3,0.8,0,6.891714449388967e-20,8.260502299604659e-32,-6.891714449380706e-20,-6.86877484659783e-20,2.293960278287574e-22,0.5,0.5
3,0.8,1,5.612647751801585e-20,4.056578896640698e-32,-5.612647751797528e-20,-5.666884607455121e-20,5.423685565759261e-22,0.5,0.5
3,0.8,2,5.597522936941376e-20,9.13077076827881e-32,-5.597522936932245e-20,-5.611925217486407e-20,1.4402280554161983e-22,0.5,0.5
3,0.8,3,6.454518724222488e-20,7.00580308569673e-32,-6.454518724215483e-20,-6.346018608546099e-20,1.0850011566938367e-21,0.5,0.5
3,0.8,4,4.977576919161538e-20,4.97521896201416e-32,-4.9775769191565624e-20,-4.938042872871996e-20,3.953404628456648e-22,0.5,0.5
3,0.8,5,6.708745163823332e-20,1.0206799453868663e-31,-6.708745163813126e-20,-6.66949035269753e-20,3.925481111559607e-22,0.5,0.5
3,0.8,6,5.869994901271745e-20,6.276069021584944e-32,-5.869994901265469e-20,-5.827781788976195e-20,4.221311228927394e-22,0.5,0.5
3,0.8,7,4.924383516960388e-20,7.7213304306387e-32,-4.924383516952667e-20,-4.881242187550867e-20,4.314132940179979e-22,0.5,0.5
3,0.8,8,5.2715880582853596e-20,9.342843440588506e-32,-5.271588058276017e-20,-5.388735199715233e-20,1.1714714143921574e-21,0.5,0.5
3,0.8,9,6.096321389241114e-20,5.102200704956825e-32,-6.096321389236012e-20,-6.09463581685903e-20,1.6855723769809464e-23,0.5,0.5
3,0.8,10,7.127755121046669e-20,3.8011352303959375e-32,-7.127755121042868e-20,-7.093925999263826e-20,3.3829121779042116e-22,0.5,0.5
3,0.8,11,5.298223345620153e-20,8.285770832713464e-32,-5.2982233456118676e-20,-5.266440087844697e-20,3.1783257767170346e-22,0.5,0.5
3,0.8,12,5.886771798749772e-20,4.7147302436787823e-32,-5.886771798745057e-20,-5.88331894289717e-20,3.452855847886802e-23,0.5,0.5
3,0.8,13,6.279654664310564e-20,2.522307967572749e-32,-6.279654664308042e-20,-6.280798279770363e-20,1.143615462321013e-23,0.5,0.5
3,0.8,14,5.765679962324814e-20,6.527733309369025e-32,-5.765679962318287e-20,-5.720534824944364e-20,4.514513737392302e-22,0.5,0.5
3,0.8,15,6.58845617096562e-20,6.263769634992169e-32,-6.588456170959356e-20,-6.582127532757193e-20,6.328638202162866e-23,0.5,0.5
3,0.8,16,7.620136883172215e-20,7.069772433520612e-32,-7.620136883165145e-20,-7.551916241268094e-20,6.822064189705103e-22,0.5,0.5
3,0.8,17,6.28110014892904e-20,1.813118743843751e-32,-6.281100148927227e-20,-6.260973533152131e-20,2.0126615775096055e-22,0.5,0.5
3,0.8,18,6.336385863749832e-20,1.1921541476452678e-31,-6.336385863737911e-20,-6.306919676047327e-20,2.946618769058315e-22,0.5,0.5
3,0.8,19,7.00262353153031e-20,8.287018446214424e-32,-7.002623531522022e-20,-6.946073205753537e-20,5.655032576848485e-22,0.5,0.5
3,0.8,20,5.807465609977156e-20,2.8736136795294037e-32,-5.807465609974282e-20,-5.833623088223864e-20,2.615747824958124e-22,0.5,0.5
3,0.8,21,5.605796686644807e-20,8.354154585391547e-32,-5.605796686636453e-20,-5.584315229002819e-20,2.1481457633634374e-22,0.5,0.5
3,0.8,22,6.80641280419446e-20,1.7480432681359766e-31,-6.806412804176979e-20,-6.888961745900611e-20,8.254894172363171e-22,0.5,0.5
3,0.8,23,5.3085140766078354e-20,6.516350035309721e-32,-5.308514076601319e-20,-5.29002294321708e-20,1.8491133384239335e-22,0.5,0.5
3,0.8,24,6.295683411355128e-20,8.279259927568707e-32,-6.295683411346849e-20,-6.30710967927083e-20,1.142626792398195e-22,0.5,0.5
3,0.8,25,6.442950791299444e-20,6.72420028852024e-32,-6.44295079129272e-20,-6.48326383043046e-20,4.031303913773924e-22,0.5,0.5
3,0.8,26,5.7877974158446e-20,3.2404005584142127e-32,-5.78779741584136e-20,-5.765173969529905e-20,2.2623446311455168e-22,0.5,0.5
3,0.8,27,4.789474246923812e-20,7.224439472981895e-32,-4.7894742469165874e-20,-4.847569138359368e-20,5.809489144278066e-22,0.5,0.5
3,0.8,28,5.781125365061484e-20,3.9605228321763946e-32,-5.781125365057523e-20,-5.765275280476728e-20,1.585008458079535e-22,0.5,0.5
3,0.8,29,5.932908052540874e-20,1.1403032507689114e-31,-5.932908052529471e-20,-5.96105465237872e-20,2.814659984924805e-22,0.5,0.5
3,0.8,30,7.613120313308597e-20,3.169684056089751e-32,-7.613120313305428e-20,-7.625113179792395e-20,1.1992866486966977e-22,0.5,0.5
3,0.8,31,6.129457096265214e-20,7.836414693700525e-32,-6.129457096257377e-20,-6.149026915351744e-20,1.956981909436668e-22,0.5,0.5
3,0.8,32,6.744410878763287e-20,4.545126999030597e-32,-6.744410878758742e-20,-6.696504887011932e-20,4.790599174680987e-22,0.5,0.5
3,0.8,33,5.805366020159829e-20,1.0447126443669333e-31,-5.805366020149382e-20,-5.780710222810896e-20,2.465579733848509e-22,0.5,0.5
3,0.8,34,6.370535300773208e-20,1.2554507140630694e-32,-6.370535300771952e-20,-6.421332778629494e-20,5.07974778575417e-22,0.5,0.5
3,0.8,35,5.908520562373554e-20,1.4261016724404708e-31,-5.908520562359292e-20,-5.928661486370002e-20,2.014092401070914e-22,0.5,0.5
3,0.8,36,5.252252593122499e-20,8.455515121918943e-32,-5.2522525931140434e-20,-5.2416362923760465e-20,1.0616300737996943e-22,0.5,0.5
3,0.8,37,6.074705806238703e-20,1.188480997021294e-31,-6.074705806226817e-20,-6.056940552039824e-20,1.7765254186993684e-22,0.5,0.5
3,0.8,38,6.211690132016764e-20,5.056292405565503e-32,-6.211690132011707e-20,-6.192171963713458e-20,1.9518168298248548e-22,0.5,0.5
3,0.8,39,7.077750499036804e-20,4.298532750749893e-32,-7.077750499032506e-20,-7.194806766258943e-20,1.1705626722643731e-21,0.5,0.5
3,0.8,40,6.36656743867272e-20,5.470084676204094e-32,-6.36656743866725e-20,-6.342758837986086e-20,2.3808600681164146e-22,0.5,0.5
3,0.8,41,5.024068040956034e-20,2.499692007564444e-32,-5.0240680409535344e-20,-5.015243597116787e-20,8.824443836747174e-23,0.5,0.5
3,0.8,42,7.021564889296781e-20,1.2915537268011027e-31,-7.021564889283865e-20,-7.038505669725351e-20,1.6940780441486047e-22,0.5,0.5
3,0.8,43,5.887495981951229e-20,4.784725844649108e-32,-5.887495981946444e-20,-5.919940269718294e-20,3.2444287771849677e-22,0.5,0.5
3,0.8,44,4.7096505465896094e-20,2.0204350612993522e-32,-4.709650546587589e-20,-4.67901899537414e-20,3.0631551213449134e-22,0.5,0.5
3,0.8,45,5.67654682661482e-20,1.357587643565901e-31,-5.676546826601245e-20,-5.611008147664793e-20,6.553867893645202e-22,0.5,0.5
3,0.8,46,6.78187951830333e-20,6.147231803008164e-32,-6.781879518297182e-20,-6.793538520326291e-20,1.1659002029108982e-22,0.5,0.5
3,0.8,47,7.576336308370313e-20,7.147231341226538e-32,-7.576336308363166e-20,-7.651270028895271e-20,7.49337205321049e-22,0.5,0.5
3,0.8,48,5.972738361863558e-20,4.2387420652145417e-32,-5.97273836185932e-20,-6.048184311892481e-20,7.544595003316077e-22,0.5,0.5
3,0.8,49,6.255429781781999e-20,9.456223446017526e-32,-6.255429781772543e-20,-6.241704169139181e-20,1.372561263336148e-22,0.5,0.5


==> figures/phase_data.csv <==
p,g12,g13,g23,D
0.00000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.00500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.01000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.01500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.02000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.02500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.03000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.03500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.04000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.04500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.05000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.05500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.06000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.06500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.07000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.07500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.08000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.08500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.09000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.09500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.10000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.10500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.11000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.11500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.12000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.12500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.13000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.13500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.14000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.14500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.15000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.15500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.16000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.16500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.17000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.17500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.18000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.18500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.19000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.19500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.20000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.20500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.21000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.21500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.22000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.22500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.23000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.23500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.24000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.24500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.25000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.25500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.26000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.26500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.27000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.27500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.28000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.28500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.29000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.29500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.30000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.30500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.31000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.31500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.32000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.32500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.33000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.33500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.34000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.34500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.35000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.35500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.36000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.36500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.37000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.37500000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.38000000,1.0000000000,0.0000000000,0.0000000000,1.0000000000
0.38500000,0.9770203489,0.0033390356,0.0088775052,0.9681428437
0.39000000,0.9402937832,0.0086132934,0.0235006960,0.9167930872
0.39500000,0.9049227896,0.0136092171,0.0381289225,0.8667938672
0.40000000,0.8708333333,0.0183333333,0.0527777778,0.8180555556
0.40500000,0.8379558849,0.0227917322,0.0674628010,0.7704930839
0.41000000,0.8062250829,0.0269900889,0.0821995186,0.7240255643
0.41500000,0.7755794246,0.0309336841,0.0970034851,0.6785759395
0.42000000,0.7459609821,0.0346274220,0.1118903233,0.6340706588
0.42500000,0.7173151422,0.0380758472,0.1268757645,0.5904393777
0.43000000,0.6895903665,0.0412831599,0.1419756884,0.5476146781
0.43500000,0.6627379714,0.0442532302,0.1572061636,0.5055318078
0.44000000,0.6367119244,0.0469896104,0.1725834879,0.4641284365
0.44500000,0.6114686570,0.0494955467,0.1881242300,0.4233444270
0.45000000,0.5869668911,0.0517739899,0.2038452709,0.3831216202
0.45500000,0.5631674794,0.0538276042,0.2197638475,0.3434036319
0.46000000,0.5400332563,0.0556587762,0.2358975965,0.3041356598
0.46500000,0.5175289010,0.0572696218,0.2522646000,0.2652643010
0.47000000,0.4956208094,0.0586619932,0.2688834332,0.2267373762
0.47500000,0.4742769753,0.0598374843,0.2857732128,0.1885037625
0.48000000,0.4534668803,0.0607974359,0.3029536489,0.1505132314
0.48500000,0.4331613904,0.0615429393,0.3204450984,0.1127162920
0.49000000,0.4133326596,0.0620748399,0.3382686212,0.0750640384
0.49500000,0.3939540406,0.0623937400,0.3564460394,0.0375080012
0.50000000,0.3750000000,0.0625000000,0.3750000000,0.0000000000
0.50500000,0.3564460394,0.0623937400,0.3939540406,-0.0375080012
0.51000000,0.3382686212,0.0620748399,0.4133326596,-0.0750640384
0.51500000,0.3204450984,0.0615429393,0.4331613904,-0.1127162920
0.52000000,0.3029536489,0.0607974359,0.4534668803,-0.1505132314
0.52500000,0.2857732128,0.0598374843,0.4742769753,-0.1885037625
0.53000000,0.2688834332,0.0586619932,0.4956208094,-0.2267373762
0.53500000,0.2522646000,0.0572696218,0.5175289010,-0.2652643010
0.54000000,0.2358975965,0.0556587762,0.5400332563,-0.3041356598
0.54500000,0.2197638475,0.0538276042,0.5631674794,-0.3434036319
0.55000000,0.2038452709,0.0517739899,0.5869668911,-0.3831216202
0.55500000,0.1881242300,0.0494955467,0.6114686570,-0.4233444270
0.56000000,0.1725834879,0.0469896104,0.6367119244,-0.4641284365
0.56500000,0.1572061636,0.0442532302,0.6627379714,-0.5055318078
0.57000000,0.1419756884,0.0412831599,0.6895903665,-0.5476146781
0.57500000,0.1268757645,0.0380758472,0.7173151422,-0.5904393777
0.58000000,0.1118903233,0.0346274220,0.7459609821,-0.6340706588
0.58500000,0.0970034851,0.0309336841,0.7755794246,-0.6785759395
0.59000000,0.0821995186,0.0269900889,0.8062250829,-0.7240255643
0.59500000,0.0674628010,0.0227917322,0.8379558849,-0.7704930839
0.60000000,0.0527777778,0.0183333333,0.8708333333,-0.8180555556
0.60500000,0.0381289225,0.0136092171,0.9049227896,-0.8667938672
0.61000000,0.0235006960,0.0086132934,0.9402937832,-0.9167930872
0.61500000,0.0088775052,0.0033390356,0.9770203489,-0.9681428437
0.62000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.62500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.63000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.63500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.64000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.64500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.65000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.65500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.66000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.66500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.67000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.67500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.68000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.68500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.69000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.69500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.70000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.70500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.71000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.71500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.72000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.72500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.73000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.73500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.74000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.74500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.75000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.75500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.76000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.76500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.77000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.77500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.78000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.78500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.79000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.79500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.80000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.80500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.81000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.81500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.82000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.82500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.83000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.83500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.84000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.84500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.85000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.85500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.86000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.86500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.87000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.87500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.88000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.88500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.89000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.89500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.90000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.90500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.91000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.91500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.92000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.92500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.93000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.93500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.94000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.94500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.95000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.95500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.96000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.96500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.97000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.97500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.98000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.98500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.99000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
0.99500000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000
1.00000000,0.0000000000,0.0000000000,1.0000000000,-1.0000000000


==> figures/sampled_gap_summary.csv <==
p,d2_low,d2_median,d2_high,d2_errminus,d2_errplus,d3_low,d3_median,d3_high,d3_errminus,d3_errplus
0.2000000000,-0.5080129186,-0.5001732354,-0.4919333586,0.0078396832,0.0082398768,0.5000000000,0.5000000000,0.5000000000,0.0000000000,0.0000000000
0.5000000000,0.3952293857,0.4970188583,0.6667768328,0.1017894726,0.1697579745,0.5000000000,0.5000000000,0.5000000000,0.0000000000,0.0000000000
0.8000000000,1.4879104903,1.5003200432,1.5071199463,0.0124095529,0.0067999030,0.5000000000,0.5000000000,0.5000000000,0.0000000000,0.0000000000


==> figures/untied_phase_data.csv <==
p,eta_0p2,eta_1p0,eta_5p0,eta_20p0
0.0,1.0,1.0,1.0,1.0
0.02,0.9679480823890511,0.9805806762256966,0.9934630662489004,0.9981257140543258
0.04,0.9382672420856224,0.9622504639546441,0.9871719791445486,0.9963092765182917
0.06,0.9107016558753804,0.9449112867779164,0.9811079338657609,0.9945463724744718
0.08,0.8850318161844043,0.9284770861006595,0.9752540719064662,0.9928330990802788
0.1,0.8610682345594338,0.9128720171117708,0.9695952403940917,0.9911659191322528
0.12,0.8386464138094748,0.8980289583006629,0.9641177855093863,0.9895416206231865
0.14,0.8176228012302841,0.8838882733640681,0.9588093746022888,0.9879572814246187
0.16,0.7978715071081374,0.8703967774765453,0.9536588425302686,0.9864102383644435
0.18,0.7792816250441594,0.8575068699669788,0.9486560585211805,0.9848980600867934
0.2,0.7617550291978622,0.8451758032177148,0.9437918104843823,0.9834185231734967
0.22,0.745204552218008,0.8333650636453451,0.9390577042031043,0.981969591086757
0.24,0.7295524691357873,0.8220398453496456,0.9344460752585348,0.9805493955599719
0.26,0.7147292287646557,0.8111686007311989,0.9299499118790227,0.9791562201144313
0.28,0.7006723865564166,0.8007226553279221,0.9255627871912822,0.9777884854304071
0.3,0.6873257023933262,0.7906758764543089,0.9212787995853366,0.9764447363374762
0.32,0.6746383741699247,0.7810043871036765,0.9170925201001294,0.9751236302225039
0.34,0.6625643837626303,0.7716863180768359,0.9129989458997549,0.9738239266797641
0.36,0.6510619364890814,0.7627015925158571,0.9089934590466489,0.9725444782623354
0.38,0.6400929787123806,0.7540317380072499,0.9050717898924203,0.9712842221773149
0.4,0.629622781065076,0.7456597222219399,0.8708317932515808,0.8297710206090696
0.42,0.6196195770176864,0.7375698087165374,0.6699670808519054,0.6421046575652324
0.44,0.610054248323698,0.606428034250797,0.4876740732184519,0.4694291663592174
0.46,0.590117208559399,0.3874890197112597,0.318327544458505,0.3073452440290251
0.48,0.2816850886469635,0.18900399451647543,0.15717727268105186,0.15202418353533087
0.5,2.3980817331903383e-16,3.7137848707402554e-07,0.0,0.0
0.52,-0.28168508864696334,-0.18900399451647498,-0.15717727268105586,-0.15202315606923766
0.54,-0.5900220015314125,-0.3874890197112606,-0.318327544458505,-0.3073427347960037
0.56,-0.6100542483236981,-0.606428034250797,-0.4876740732184559,-0.4694291663592174
0.58,-0.6196195770176867,-0.7375698087165379,-0.6699670808519094,-0.6421030928748062
0.6,-0.6296227810650762,-0.7456597222219394,-0.8708317932515808,-0.8297696084871672
0.62,-0.6400929787123806,-0.7540317380072499,-0.9050717898924163,-0.9712842221773149
0.64,-0.6510619364890816,-0.7627015925158571,-0.9089934590466529,-0.9725444782638532
0.66,-0.6625643837626303,-0.7716863180768354,-0.9129989458997549,-0.9738239266797152
0.68,-0.674638374169925,-0.7810043871036769,-0.9170925201001294,-0.9751236302227977
0.7000000000000001,-0.6873257023933262,-0.7906758764543094,-0.9212787995853366,-0.9764447363374762
0.72,-0.7006723865564164,-0.8007226553279225,-0.9255627871912822,-0.9777884854304071
0.74,-0.7147292287646563,-0.8111686007311989,-0.9299499118790227,-0.9791562201144313
0.76,-0.7295524691357874,-0.8220398453496451,-0.9344460752585348,-0.9805493955599229
0.78,-0.7452045522180077,-0.8333650636453447,-0.9390577042031083,-0.9819695910870997
0.8,-0.7617550291978619,-0.8451758032177143,-0.9437918104843863,-0.9834185231737904
0.8200000000000001,-0.7792816250441594,-0.8575068699669792,-0.9486560585211845,-0.9848980600867934
0.84,-0.797871507108137,-0.8703967774765458,-0.9536588425302726,-0.9864102383647373
0.86,-0.8176228012302836,-0.8838882733640681,-0.9588093746022888,-0.9879572814246187
0.88,-0.8386464138094748,-0.8980289583006638,-0.9641177855093863,-0.9895416206231865
0.9,-0.8610682345594338,-0.9128720171117717,-0.9695952403940917,-0.9911659191325466
0.92,-0.8850318161844041,-0.9284770861006595,-0.975254071906738,-0.9928330990805726
0.9400000000000001,-0.9107016558753805,-0.9449112867779168,-0.9811079338657649,-0.9945463724749124
0.96,-0.9382672420856227,-0.9622504639546441,-0.9871719791448164,-0.9963092765185855
0.98,-0.9679480823890508,-0.9805806762256961,-0.9934630662488964,-0.9981257140546196
1.0,-1.0,-1.0,-1.0,-1.0

